An Analysis of Symmetry in Quantitative Semantics

In this paper, we build on a recent bicategorical model called thin spans of groupoids, introduced by Clairambault and Forest. Notably, thin spans feature a decomposition of symmetry into two sub-groupoids of polarized -- positive and negative -- symmetries. We first construct a variation of the original exponential of thin spans, based on sequences rather than families. Then we give a syntactic characterisation of the interpretation of simply-typed lambda-terms in thin spans, in terms of rigid intersection types and rigid resource terms. Finally, we formally relate thin spans with the weighted relational model and generalized species of structure. This allows us to show how some quantities in those models reflect polarized symmetries: in particular we show that the weighted relational model counts witnesses from generalized species of structure, divided by the cardinal of a group of positive symmetries.

==> abstract.txt <==
Drawing inspiration from linear logic, quantitative semantics aim at
representing quantitative information about programs and their executions: they
include the relational model and its numerous extensions, game semantics, and
syntactic approaches such as non-idempotent intersection types and the Taylor
expansion of lambda-terms. The crucial feature of these models is that programs
are interpreted as witnesses which consume "bags" of resources.

Bags are often taken to be finite multisets, i.e. quotiented structures. Another
approach typically seen in categorifications of the relational model is to work
with unquotiented structures (e.g. sequences) related with explicit morphisms
referred to here as symmetries, which express the exchange of resources.
Symmetries are obviously at the core of these categorified models, but we argue
their interest reaches beyond those – notably, symmetry leaks in some
non-categorified quantitative models (such as the weighted relational model, or
Taylor expansion) under the form of numbers whose combinatorial interpretation
is not always clear.

In this paper, we build on a recent bicategorical model called thin spans of
groupoids, introduced by Clairambault and Forest. Notably, thin spans feature a
decomposition of symmetry into two sub-groupoids of polarized – positive and
negative – symmetries. We first construct a variation of the original
exponential of thin spans, based on sequences rather than families. Then we give
a syntactic characterisation of the interpretation of simply-typed lambda-terms
in thin spans, in terms of rigid intersection types and rigid resource terms.
Finally, we formally relate thin spans with the weighted relational model and
generalized species of structure. This allows us to show how some quantities in
those models reflect polarized symmetries: in particular we show that the
weighted relational model counts witnesses from generalized species of
structure, divided by the cardinal of a group of positive symmetries.

